Weakened Magnetic Braking Signals the Collapse of the Global Stellar Dynamo

Weakened magnetic braking (WMB) was originally proposed in 2016 to explain anomalously rapid rotation in old field stars observed by the Kepler mission. The proximate cause was suggested to be a transition in magnetic morphology from larger to smaller spatial scales. In a series of papers over the past five years, we have collected spectropolarimetric measurements to constrain the large-scale magnetic fields for a sample of stars spanning this transition, including a range of spectral types from late F to early K. During this time, we gradually improved our methods for estimating the wind braking torque in each of our targets, and for evaluating the associated uncertainties. Here, we reanalyze the entire sample with a focus on uniformity for the relevant observational inputs. We supplement the sample with two additional active stars to provide more context for the evolution of wind braking torque with stellar Rossby number (Ro). The results demonstrate unambiguously that standard spin-down models can reproduce the evolution of wind braking torque for active stars, but WMB is required to explain the subsequent abrupt decrease in torque as Ro approaches a critical value for dynamo excitation. This transition is seen in both the large-scale magnetic field and the X-ray luminosity, indicating weakened coronal heating. We interpret these transitions as evidence of a rotational threshold for the influence of Coriolis forces on global convective patterns and the resulting inefficiency of the global stellar dynamo.

==> table1.csv <==
HD,Name,Teff,e_Teff,logg,e_logg,[M/H],e_[M/H],vsini,e_vsini,Bd,e_Bd+,e_Bd-,Bq,Bo,logR’HK,Pcyc, Lx , e_Lx,Mdot,e_Mdot+,e_Mdot-,Prot,e_Prot+,e_Prot-,Lbol,e_Lbol,M,e_M,R,e_R,Torque,e_Torque+,e_Torque-,Ro,e_Ro+,e_Ro-
,Sun,5777,,4.44,,0,,1.6,,1.54,0.66,0.66,1.07,2.74,-4.943,11,2.00E+27,,1.00,,,25.4,,,1.000,,1.00,,1.000,,0.351,0.249,0.151,1.000,,
10476,107 Psc,5181,44,4.53,0.06,-0.07,0.03,1.7,0.5,4.24,,,2.77,1.37,-4.912,9.6,1.3E+027,5E+026,0.64,0.76,0.46,35,0.5,-0.5,0.426,0.010,0.86,0.05,0.811,0.017,0.311,0.211,0.169,0.935,0.073,0.064
10700,tau Cet,5283,44,4.59,0.06,-0.36,0.03,1.3,0.5,0.86,0.34,0.34,,,-4.958,flat,3.2E+026,1.1E+026,0.1,0.13,0.08,34,0.5,-0.5,0.489,0.017,0.82,0.05,0.836,0.020,0.03,0.041,0.023,1.054,0.093,0.081
17051,iot Hor,6097,44,4.34,0.06,0.09,0.03,6.5,0.5,2.13,,,3.89,3.91,-4.606,1.6,7E+028,1.5E+028,89.5,144,66.5,7.7,0.18,-0.67,1.674,0.020,1.19,0.07,1.161,0.017,51.52,72.96,33.75,0.562,0.162,0.123
20630,kap1 Cet,5742,44,4.49,0.06,0.1,0.03,5.2,0.5,16,,,15.6,11.1,-4.42,5.6,7.8E+028,1.3E+028,118,198,88.9,9,0.5,-0.5,0.817,0.019,1.05,0.06,0.914,0.014,96.01,88.3,55.94,0.339,0.043,0.034
22049,eps Eri,5146,44,4.57,0.06,0,0.03,2.4,0.5,14.6,,,8.78,5.9,-4.455,2.95,1.9E+028,4E+027,22.4,34.4,16.3,12,0.5,-0.5,0.304,0.007,0.86,0.05,0.694,0.014,11.85,10.25,6.646,0.303,0.025,0.023
76151,,5790,44,4.55,0.06,0.07,0.03,1.2,0.5,5.98,,,2.15,0.28,-4.659,2.52,2.7E+028,4E+027,29.2,39.4,19.8,15,0.5,-0.5,0.938,0.022,1.05,0.06,0.964,0.018,12.98,9.933,6.654,0.613,0.087,0.068
100180,88 Leo,5989,44,4.38,0.06,-0.02,0.03,3.3,0.5,4.03,0.53,0,,,-4.922,3.56,9E+027,3E+027,6.44,8.68,4.49,14,0.5,-0.5,1.483,0.070,1.12,0.07,1.132,0.032,5.658,5.165,3.082,0.887,0.265,0.184
101501,61 UMa,5488,44,4.43,0.06,-0.03,0.03,2.4,0.5,11.5,, ,12,6.12,-4.546,4.2,2.6E+028,1E+027,29.8,36.3,19,17,0.5,-0.5,0.596,0.007,0.97,0.06,0.855,0.014,14.71,10.22,6.992,0.542,0.052,0.046
103095,,4950,44,4.65,0.06,-1.16,0.03,0.5,0.5,0.61,0.03,0.04,,,-4.896,7.3,1.7E+026,5E+025,0.05,0.07,0.04,31,0.5,-0.5,0.222,0.008,0.60,0.04,0.641,0.016,0.008,0.007,0.005,0.933,0.068,0.062
143761,rho CrB,5823,44,4.36,0.06,-0.14,0.03,1.6,0.5,1.28,0.46,0.46,,,-5.039,flat,7.4E+026,3.2E+026,0.24,0.32,0.2,17,0.5,-0.5,1.747,0.041,1.05,0.06,1.300,0.025,0.297,0.639,0.284,0.965,0.314,0.210
146233,18 Sco,5791,44,4.41,0.06,0.03,0.03,2.6,0.5,1.34,,,2.01,0.86,-4.857,7.1,9.2E+026,1.8E+026,0.36,0.39,0.23,22.7,0.5,-0.5,1.029,0.024,1.07,0.06,1.009,0.019,0.231,0.147,0.11,0.985,0.172,0.121
166620,,5000,44,4.47,0.06,-0.05,0.03,2.1,0.5,2.81,0.95,0.94,,,-4.955,flat / 15.8,1.1E+027,3E+026,0.53,0.58,0.34,43,0.5,-0.5,0.334,0.012,0.83,0.05,0.771,0.019,0.135,0.156,0.087,1.033,0.071,0.065
185144,sig Dra,5246,44,4.53,0.06,-0.16,0.03,1.4,0.5,5.68,,,4.82,4.76,-4.832,6.2,5.4E+027,1.9E+027,4.17,5.91,3.01,27,0.5,-0.5,0.402,0.009,0.86,0.05,0.769,0.013,1.232,0.932,0.666,0.762,0.060,0.052
186408,16 Cyg A,5781,44,4.34,0.06,0.08,0.03,2.8,0.5,0.46,0.45,0.44,,,-5.074,flat,2.7E+027,6E+026,1.3,1.37,0.78,20.5,2,-1.1,1.521,0.035,1.10,0.07,1.231,0.024,0.358,0.768,0.327,1.036,0.308,0.215
186427,16 Cyg B,5674,44,4.35,0.06,0.02,0.03,2.2,0.5,0.88,1.04,0.73,,,-5.041,flat,1.1E+027,2E+026,0.42,0.46,0.26,21.2,1.8,-1.5,1.247,0.014,1.05,0.06,1.157,0.019,0.283,0.708,0.254,0.919,0.246,0.157
217014,51 Peg,5787,44,4.45,0.06,0.15,0.03,2.6,0.5,0.77,,,0.44,0.65,-5.074,flat,6.3E+026,2.6E+026,0.2,0.27,0.17,21.9,0.4,-0.4,1.390,0.032,1.10,0.07,1.174,0.023,0.168,0.125,0.113,1.073,0.290,0.196
219134,,4835,44,4.56,0.06,0.09,0.03,1.8,0.5,2.39,,,4.05,1.19,-4.89,11.6,7E+026,3E+025,0.31,0.31,0.16,42.2,0.9,-0.9,0.257,0.009,0.80,0.05,0.724,0.014,0.073,0.044,0.028,0.892,0.058,0.057

